Piecing Together the X-ray Background: Bolometric Corrections for Active Galactic Nuclei

(Abridged) The X-ray background can be used to constrain the accretion history of Supermassive Black Holes (SMBHs) in Active Galactic Nuclei (AGN). A knowledge of the hard X-ray bolometric correction, \kappa_{2-10keV} is a vital input into these studies. Variations in the disk emission in the UV have not previously been taken into account in calculating \kappa_{2-10keV}; we show that such variations are important by constructing optical--to--X-ray SEDs for 54 AGN. In particular, we use FUSE UV and X-ray data from the literature to constrain the disk emission as well as possible. Previous work has suggested a dependence of \kappa_{2-10keV} on AGN luminosity, but we find significant spread in \kappa_{2-10keV} with no simple dependence on luminosity. Populations such as Narrow-Line Seyfert 1 nuclei (NLS1s), Radio Loud and X-ray Weak AGN may have values of \kappa_{2-10keV} differing systematically from the rest of the AGN population. Other sources of uncertainty include intrinsic extinction in the optical--UV, X-ray and UV variability and uncertainties in SMBH mass estimates. Our results suggest a more well-defined relationship between \kappa_{2-10keV} and Eddington ratio in AGN, with a transitional region at an Eddington ratio of ~0.1, below which the bolometric correction is typically 15 - 25, and above which it is typically 40 - 70. We consider the potential implied parallels with the low/hard and high/soft states in Galactic Black Hole (GBH) accretion, and present bolometric corrections for the GBH binary GX 339-4 for comparison. Our findings reinforce previous studies proposing a multi-state description of AGN accretion analogous to that for GBH binaries. Future calculations of the SMBH mass density may need to account for the possible dependence of \kappa_{2-10keV} on Eddington ratio.

==> astroph_abridgedabstract.txt <==
(Abridged) The X-ray background can be used to constrain the accretion history of Supermassive Black Holes (SMBHs) in Active Galactic Nuclei (AGN).  A knowledge of the hard X-ray bolometric correction, \kappa_{2-10keV} is a vital input into these studies.  Variations in the disk emission in the UV have not previously been taken into account in calculating \kappa_{2-10keV}; we show that such variations are important by constructing optical--to--X-ray SEDs for 54 AGN. In particular, we use FUSE UV and X-ray data from the literature to constrain the disk emission as well as possible.  Previous work has suggested a dependence of \kappa_{2-10keV} on AGN luminosity, but we find significant spread in \kappa_{2-10keV} with no simple dependence on luminosity.  Populations such as Narrow-Line Seyfert 1 nuclei (NLS1s), Radio Loud and X-ray Weak AGN may have values of \kappa_{2-10keV} differing systematically from the rest of the AGN population.  Other sources of uncertainty include intrinsic extinction in the optical--UV, X-ray and UV variability and uncertainties in SMBH mass estimates.  Our results suggest a more well-defined relationship between \kappa_{2-10keV} and Eddington ratio in AGN, with a transitional region at an Eddington ratio of $\sim0.1$, below which the bolometric correction is typically 15 - 25, and above which it is typically 40 - 70.  We consider the potential implied parallels with the low/hard and high/soft states in Galactic Black Hole (GBH) accretion, and present bolometric corrections for the GBH binary GX 339-4 for comparison. Our findings reinforce previous studies proposing a multi-state description of AGN accretion analogous to that for GBH binaries.  Future calculations of the SMBH mass density may need to account for the possible dependence of \kappa_{2-10keV} on Eddington ratio.

